VideoBanana: Agentic Multi-Turn Conversational Video Editing

Video editing is often multi-turn and conversational. Within one session, a user gives instruction after instruction, and each result should reflect all of them so far. Each instruction depends on the conversation history, so it can revise or undo an earlier edit. Instruction-guided video editors, however, are built for a single request on the source video, and existing video editing benchmarks score each request on its own. We therefore introduce ChatVE-Bench, a benchmark of multi-turn, conversational video editing. Its 144 sessions of 5 to 8 turns add follow-up edits, revise earlier edits, undo any earlier step, and redo undone edits. Every turn is scored with a checklist built from the expected state of the session. On ChatVE-Bench, editors used turn-by-turn edit their own outputs again and again. After a few generations, their video quality falls, and so does the accuracy of new edits. They can undo only by issuing another edit, which often fails to restore what the undone edit replaced. We then propose VideoBanana, an agent that treats such editing as tracking the goal of the conversation over a tree of verifier-scored checkpoints. At every turn, it restates the full goal as atomic intents and chooses the entry video from any earlier checkpoint, so undo becomes backtracking and every output stays within a few generations of the source. It writes editor instructions for the intents that entry does not yet satisfy, executes them with a single-turn editing agent, and verifies the output against the goal. With the same editor, VideoBanana raises final-turn editing accuracy from 50.6 to 85.3 and content preservation from 60.3 to 76.2 over editing turn by turn. It undoes reliably and largely keeps video quality close to the source at every turn. We will release ChatVE-Bench, its evaluation code, and VideoBanana at https://github.com/taco-group/VideoBanana.

==> generated/fig_mt_survival.dat <==
x Kiwi Coinve Hthree Agent
1 82.508 87.459 73.927 89.109
2 79.538 88.449 72.607 87.129
3 79.538 91.419 72.937 89.769
4 80.528 88.779 70.957 87.459
5 77.558 88.449 73.927 87.789
6 71.947 82.838 75.908 88.779


==> generated/fig_mt_turns_cp.dat <==
turn Kiwi Coinve Hthree Agent
1 88.039 92.228 79.806 93.680
2 78.402 88.184 75.230 88.741
3 70.266 82.252 68.523 85.133
4 65.230 75.569 66.368 83.535
5 63.511 70.266 62.688 79.419
6 58.179 64.172 59.272 77.881
7 55.529 59.519 57.740 78.125
8 52.935 58.913 54.239 75.978


==> generated/fig_mt_turns_dvqr.dat <==
turn Kiwi Coinve Hthree Agent
1 -1.571 -1.156 -0.318 -0.350
2 -9.687 -3.693 -0.941 0.779
3 -34.489 -14.855 -2.538 -0.622
4 -58.933 -35.202 -6.569 0.424
5 -74.264 -56.775 -12.599 -1.058
6 -82.737 -72.204 -20.199 -0.445
7 -87.642 -84.021 -30.317 -1.603
8 -89.806 -90.699 -40.042 0.229


==> generated/fig_mt_turns_if.dat <==
turn Kiwi Coinve Hthree Agent
1 86.033 88.684 74.753 91.513
2 66.402 74.871 72.673 88.365
3 53.344 69.287 71.370 89.037
4 46.051 62.135 69.333 86.139
5 39.870 56.630 65.429 84.744
6 37.924 53.685 67.864 87.147
7 36.082 54.547 66.164 85.234
8 26.692 46.129 58.460 83.344


==> generated/fig_mt_type_add.dat <==
x Kiwi Coinve Hthree Agent
1 84.817 90.493 94.203 98.551
2 34.237 60.175 76.918 94.691
3 0.000 39.502 85.617 86.829


==> generated/fig_mt_type_attr.dat <==
x Kiwi Coinve Hthree Agent
1 87.698 93.611 89.286 97.222
2 51.814 73.447 91.704 88.474
3 33.660 64.260 88.087 89.097


==> generated/fig_mt_type_effect.dat <==
x Kiwi Coinve Hthree Agent
1 69.643 86.607 49.107 81.250
2 14.706 34.559 45.588 69.853
3 3.846 9.615 17.308 70.192


==> generated/fig_mt_type_remove.dat <==
x Kiwi Coinve Hthree Agent
1 83.182 78.409 66.591 75.909
2 28.205 56.410 62.821 87.180
3 17.742 30.645 45.161 69.355


==> generated/fig_mt_type_repl.dat <==
x Kiwi Coinve Hthree Agent
1 94.635 98.611 90.556 97.917
2 44.464 62.992 79.985 89.360
3 11.464 46.496 74.722 85.032


==> generated/fig_mt_type_style.dat <==
x Kiwi Coinve Hthree Agent
1 92.708 76.042 38.542 89.583
2 90.278 50.694 31.944 69.445
3 91.379 80.172 33.621 80.172

